Model reduction by balanced truncation of dominant Lure systems

The paper presents a model reduction framework geared towards the analysis and design of systems that switch and oscillate. While such phenomena are ubiquitous in nature and engineering, model reduction methods are not well developed for non-equilibrium behaviors. The proposed framework addresses this need by exploiting recent advances on dominance theory. Classical balanced truncation for linear time-invariant systems is used to develop a dominance-preserving model reduction method for Lure systems, i.e. systems that can be decomposed as the feedback interconnection of a linear system and a static nonlinearity. The method is illustrated by approximating the oscillatory behavior of a discretized heat flow control system.

==> bode_mu_bound.csv <==
1,0.1
1.1514,0.1
1.3257,0.1
1.5264,0.1
1.7575,0.1
2.0236,0.1
2.33,0.1
2.6827,0.1
3.0888,0.1
3.5565,0.1
4.0949,0.1
4.7149,0.1
5.4287,0.1
6.2506,0.1
7.1969,0.1
8.2864,0.1
9.541,0.1
10.985,0.1
12.649,0.1
14.563,0.1
16.768,0.1
19.307,0.1
22.23,0.1
25.595,0.1
29.471,0.1
33.932,0.1
39.069,0.1
44.984,0.1
51.795,0.1
59.636,0.1
68.665,0.1
79.06,0.1
91.03,0.1
104.81,0.1
120.68,0.1
138.95,0.1
159.99,0.1
184.21,0.1
212.1,0.1
244.21,0.1
281.18,0.1
323.75,0.1
372.76,0.1
429.19,0.1
494.17,0.1
568.99,0.1
655.13,0.1
754.31,0.1
868.51,0.1
1000,0.1


==> bode_rom1.csv <==
1,0.095208
1.1514,0.095167
1.3257,0.095114
1.5264,0.095042
1.7575,0.094945
2.0236,0.094815
2.33,0.094639
2.6827,0.094399
3.0888,0.09407
3.5565,0.093617
4.0949,0.092984
4.7149,0.092093
5.4287,0.090827
6.2506,0.089018
7.1969,0.086428
8.2864,0.082756
9.541,0.077669
10.985,0.070924
12.649,0.062551
14.563,0.053011
16.768,0.043134
19.307,0.033823
22.23,0.02573
25.595,0.019134
29.471,0.014011
33.932,0.010171
39.069,0.0073661
44.984,0.0053541
51.795,0.0039292
59.636,0.0029268
68.665,0.002222
79.06,0.0017231
91.03,0.0013651
104.81,0.001103
120.68,0.00090627
138.95,0.00075486
159.99,0.00063544
184.21,0.00053922
212.1,0.00046032
244.21,0.00039472
281.18,0.00033957
323.75,0.00029284
372.76,0.00025299
429.19,0.00021886
494.17,0.00018951
568.99,0.00016423
655.13,0.0001424
754.31,0.00012352
868.51,0.00010717
1000,9.3016e-05


==> bode_rom2.csv <==
1,0.093024
1.1514,0.092997
1.3257,0.092962
1.5264,0.092914
1.7575,0.092849
2.0236,0.09276
2.33,0.092639
2.6827,0.092472
3.0888,0.092239
3.5565,0.09191
4.0949,0.09144
4.7149,0.09076
5.4287,0.089763
6.2506,0.088292
7.1969,0.086117
8.2864,0.082935
9.541,0.078393
10.985,0.072201
12.649,0.064315
14.563,0.05511
16.768,0.045348
19.307,0.035914
22.23,0.027489
25.595,0.020417
29.471,0.014754
33.932,0.010385
39.069,0.0071262
44.984,0.0047733
51.795,0.0031308
59.636,0.0020215
68.665,0.0012948
79.06,0.0008311
91.03,0.00054096
104.81,0.00036172
120.68,0.00025132
138.95,0.00018261
159.99,0.00013865
184.21,0.00010929
212.1,8.864e-05
244.21,7.3378e-05
281.18,6.1609e-05
323.75,5.2232e-05
372.76,4.4582e-05
429.19,3.8232e-05
494.17,3.2897e-05
568.99,2.8375e-05
655.13,2.4518e-05
754.31,2.1213e-05
868.51,1.8371e-05
1000,1.5921e-05


==> bode_rom3.csv <==
1,0.093219
1.1514,0.093191
1.3257,0.093154
1.5264,0.093103
1.7575,0.093034
2.0236,0.092942
2.33,0.092815
2.6827,0.09264
3.0888,0.092396
3.5565,0.092053
4.0949,0.091566
4.7149,0.090862
5.4287,0.089837
6.2506,0.08833
7.1969,0.086112
8.2864,0.082881
9.541,0.078286
10.985,0.072046
12.649,0.064126
14.563,0.05491
16.768,0.04517
19.307,0.035789
22.23,0.027442
25.595,0.020459
29.471,0.014878
33.932,0.010566
39.069,0.0073235
44.984,0.0049448
51.795,0.0032441
59.636,0.002063
68.665,0.0012703
79.06,0.00075835
91.03,0.00044083
104.81,0.00025149
120.68,0.00014245
138.95,8.1408e-05
159.99,4.7943e-05
184.21,2.9805e-05
212.1,1.9923e-05
244.21,1.4351e-05
281.18,1.0991e-05
323.75,8.7846e-06
372.76,7.2166e-06
429.19,6.0326e-06
494.17,5.1e-06
568.99,4.3443e-06
655.13,3.72e-06
754.31,3.1973e-06
868.51,2.7555e-06
1000,2.3794e-06


==> bode_system.csv <==
1,0.093203
1.1514,0.093175
1.3257,0.093137
1.5264,0.093087
1.7575,0.093019
2.0236,0.092926
2.33,0.0928
2.6827,0.092626
3.0888,0.092383
3.5565,0.092042
4.0949,0.091556
4.7149,0.090855
5.4287,0.089832
6.2506,0.088328
7.1969,0.086115
8.2864,0.082887
9.541,0.078298
10.985,0.072061
12.649,0.064143
14.563,0.054927
16.768,0.045183
19.307,0.035795
22.23,0.02744
25.595,0.02045
29.471,0.014863
33.932,0.010549
39.069,0.0073102
44.984,0.0049398
51.795,0.0032494
59.636,0.0020768
68.665,0.0012876
79.06,0.00077328
91.03,0.00044927
104.81,0.00025217
120.68,0.0001365
138.95,7.1111e-05
159.99,3.5554e-05
184.21,1.7004e-05
212.1,7.7507e-06
244.21,3.3529e-06
281.18,1.3702e-06
323.75,5.2641e-07
372.76,1.8907e-07
429.19,6.3112e-08
494.17,1.9451e-08
568.99,5.4953e-09
655.13,1.4122e-09
754.31,3.2735e-10
868.51,6.7825e-11
1000,1.2442e-11


==> circle.csv <==
0.1,0
0.099951,0.0031411
0.099803,0.0062791
0.099556,0.0094108
0.099211,0.012533
0.098769,0.015643
0.098229,0.018738
0.097592,0.021814
0.096858,0.024869
0.096029,0.027899
0.095106,0.030902
0.094088,0.033874
0.092978,0.036812
0.091775,0.039715
0.090483,0.042578
0.089101,0.045399
0.087631,0.048175
0.086074,0.050904
0.084433,0.053583
0.082708,0.056208
0.080902,0.058779
0.079016,0.061291
0.077051,0.063742
0.075011,0.066131
0.072897,0.068455
0.070711,0.070711
0.068455,0.072897
0.066131,0.075011
0.063742,0.077051
0.061291,0.079016
0.058779,0.080902
0.056208,0.082708
0.053583,0.084433
0.050904,0.086074
0.048175,0.087631
0.045399,0.089101
0.042578,0.090483
0.039715,0.091775
0.036812,0.092978
0.033874,0.094088
0.030902,0.095106
0.027899,0.096029
0.024869,0.096858
0.021814,0.097592
0.018738,0.098229
0.015643,0.098769
0.012533,0.099211
0.0094108,0.099556
0.0062791,0.099803
0.0031411,0.099951
-1.6081e-17,0.1
-0.0031411,0.099951
-0.0062791,0.099803
-0.0094108,0.099556
-0.012533,0.099211
-0.015643,0.098769
-0.018738,0.098229
-0.021814,0.097592
-0.024869,0.096858
-0.027899,0.096029
-0.030902,0.095106
-0.033874,0.094088
-0.036812,0.092978
-0.039715,0.091775
-0.042578,0.090483
-0.045399,0.089101
-0.048175,0.087631
-0.050904,0.086074
-0.053583,0.084433
-0.056208,0.082708
-0.058779,0.080902
-0.061291,0.079016
-0.063742,0.077051
-0.066131,0.075011
-0.068455,0.072897
-0.070711,0.070711
-0.072897,0.068455
-0.075011,0.066131
-0.077051,0.063742
-0.079016,0.061291
-0.080902,0.058779
-0.082708,0.056208
-0.084433,0.053583
-0.086074,0.050904
-0.087631,0.048175
-0.089101,0.045399
-0.090483,0.042578
-0.091775,0.039715
-0.092978,0.036812
-0.094088,0.033874
-0.095106,0.030902
-0.096029,0.027899
-0.096858,0.024869
-0.097592,0.021814
-0.098229,0.018738
-0.098769,0.015643
-0.099211,0.012533
-0.099556,0.0094108
-0.099803,0.0062791
-0.099951,0.0031411
-0.1,1.2246e-17
-0.099951,-0.0031411
-0.099803,-0.0062791
-0.099556,-0.0094108
-0.099211,-0.012533
-0.098769,-0.015643
-0.098229,-0.018738
-0.097592,-0.021814
-0.096858,-0.024869
-0.096029,-0.027899
-0.095106,-0.030902
-0.094088,-0.033874
-0.092978,-0.036812
-0.091775,-0.039715
-0.090483,-0.042578
-0.089101,-0.045399
-0.087631,-0.048175
-0.086074,-0.050904
-0.084433,-0.053583
-0.082708,-0.056208
-0.080902,-0.058779
-0.079016,-0.061291
-0.077051,-0.063742
-0.075011,-0.066131
-0.072897,-0.068455
-0.070711,-0.070711
-0.068455,-0.072897
-0.066131,-0.075011
-0.063742,-0.077051
-0.061291,-0.079016
-0.058779,-0.080902
-0.056208,-0.082708
-0.053583,-0.084433
-0.050904,-0.086074
-0.048175,-0.087631
-0.045399,-0.089101
-0.042578,-0.090483
-0.039715,-0.091775
-0.036812,-0.092978
-0.033874,-0.094088
-0.030902,-0.095106
-0.027899,-0.096029
-0.024869,-0.096858
-0.021814,-0.097592
-0.018738,-0.098229
-0.015643,-0.098769
-0.012533,-0.099211
-0.0094108,-0.099556
-0.0062791,-0.099803
-0.0031411,-0.099951
-1.837e-17,-0.1
0.0031411,-0.099951
0.0062791,-0.099803
0.0094108,-0.099556
0.012533,-0.099211
0.015643,-0.098769
0.018738,-0.098229
0.021814,-0.097592
0.024869,-0.096858
0.027899,-0.096029
0.030902,-0.095106
0.033874,-0.094088
0.036812,-0.092978
0.039715,-0.091775
0.042578,-0.090483
0.045399,-0.089101
0.048175,-0.087631
0.050904,-0.086074
0.053583,-0.084433
0.056208,-0.082708
0.058779,-0.080902
0.061291,-0.079016
0.063742,-0.077051
0.066131,-0.075011
0.068455,-0.072897
0.070711,-0.070711
0.072897,-0.068455
0.075011,-0.066131
0.077051,-0.063742
0.079016,-0.061291
0.080902,-0.058779
0.082708,-0.056208
0.084433,-0.053583
0.086074,-0.050904
0.087631,-0.048175
0.089101,-0.045399
0.090483,-0.042578
0.091775,-0.039715
0.092978,-0.036812
0.094088,-0.033874
0.095106,-0.030902
0.096029,-0.027899
0.096858,-0.024869
0.097592,-0.021814
0.098229,-0.018738
0.098769,-0.015643
0.099211,-0.012533
0.099556,-0.0094108
0.099803,-0.0062791
0.099951,-0.0031411
0.1,-2.4493e-17


==> nyquist_system.csv <==
-6.2453e-05,0.00030048
0.00011451,0.00052817
0.00051767,0.00076037
0.0012309,0.00088373
0.0023063,0.00072983
0.0037467,9.5546e-05
0.0055109,-0.0012258
0.0075463,-0.0034155
0.0098436,-0.0066099
0.0125,-0.010885
0.015769,-0.016219
0.02007,-0.022409
0.02589,-0.028947
0.033528,-0.034952
0.042753,-0.039344
0.052687,-0.041317
0.062152,-0.040773
0.070238,-0.038295
0.076592,-0.034728
0.081313,-0.030794
0.084712,-0.026949
0.087124,-0.023419
0.088831,-0.020285
0.090044,-0.017549
0.090911,-0.015179
0.091536,-0.013134
0.09199,-0.011371
0.092323,-0.00985
0.092567,-0.0085369
0.092749,-0.0074021
0.092884,-0.0064206
0.092984,-0.0055708
0.09306,-0.0048346
0.093116,-0.0041965
0.093158,-0.0036431
0.09319,-0.003163
0.093214,-0.0027464
0.093232,-0.0023848
0.093246,-0.0020709
0.093256,-0.0017984
0.093263,-0.0015618
0.093269,-0.0013564
0.093274,-0.001178
0.093277,-0.001023
0.093279,-0.00088849
0.093281,-0.00077165
0.093283,-0.00067018
0.093284,-0.00058205
0.093285,-0.00050551
0.093285,-0.00043904
0.093285,0.00043904
0.093285,0.00050551
0.093284,0.00058205
0.093283,0.00067018
0.093281,0.00077165
0.093279,0.00088849
0.093277,0.001023
0.093274,0.001178
0.093269,0.0013564
0.093263,0.0015618
0.093256,0.0017984
0.093246,0.0020709
0.093232,0.0023848
0.093214,0.0027464
0.09319,0.003163
0.093158,0.0036431
0.093116,0.0041965
0.09306,0.0048346
0.092984,0.0055708
0.092884,0.0064206
0.092749,0.0074021
0.092567,0.0085369
0.092323,0.00985
0.09199,0.011371
0.091536,0.013134
0.090911,0.015179
0.090044,0.017549
0.088831,0.020285
0.087124,0.023419
0.084712,0.026949
0.081313,0.030794
0.076592,0.034728
0.070238,0.038295
0.062152,0.040773
0.052687,0.041317
0.042753,0.039344
0.033528,0.034952
0.02589,0.028947
0.02007,0.022409
0.015769,0.016219
0.0125,0.010885
0.0098436,0.0066099
0.0075463,0.0034155
0.0055109,0.0012258
0.0037467,-9.5546e-05
0.0023063,-0.00072983
0.0012309,-0.00088373
0.00051767,-0.00076037
0.00011451,-0.00052817
-6.2453e-05,-0.00030048


==> sector_condition.csv <==
-10,-10
-9.9,-10
-9.8,-10
-9.7,-10
-9.6,-10
-9.5,-10
-9.4,-10
-9.3,-10
-9.2,-10
-9.1,-10
-9,-10
-8.9,-10
-8.8,-10
-8.7,-10
-8.6,-10
-8.5,-10
-8.4,-10
-8.3,-10
-8.2,-10
-8.1,-10
-8,-10
-7.9,-10
-7.8,-10
-7.7,-10
-7.6,-10
-7.5,-10
-7.4,-10
-7.3,-10
-7.2,-10
-7.1,-9.9999
-7,-9.9999
-6.9,-9.9999
-6.8,-9.9999
-6.7,-9.9999
-6.6,-9.9999
-6.5,-9.9998
-6.4,-9.9998
-6.3,-9.9997
-6.2,-9.9997
-6.1,-9.9996
-6,-9.9995
-5.9,-9.9994
-5.8,-9.9993
-5.7,-9.9991
-5.6,-9.9989
-5.5,-9.9987
-5.4,-9.9984
-5.3,-9.998
-5.2,-9.9976
-5.1,-9.997
-5,-9.9964
-4.9,-9.9956
-4.8,-9.9946
-4.7,-9.9934
-4.6,-9.9919
-4.5,-9.9901
-4.4,-9.9879
-4.3,-9.9853
-4.2,-9.982
-4.1,-9.978
-4,-9.9732
-3.9,-9.9672
-3.8,-9.96
-3.7,-9.9512
-3.6,-9.9404
-3.5,-9.9272
-3.4,-9.9111
-3.3,-9.8915
-3.2,-9.8675
-3.1,-9.8383
-3,-9.8027
-2.9,-9.7593
-2.8,-9.7063
-2.7,-9.6419
-2.6,-9.5635
-2.5,-9.4682
-2.4,-9.3523
-2.3,-9.2118
-2.2,-9.0415
-2.1,-8.8355
-2,-8.587
-1.9,-8.2878
-1.8,-7.9288
-1.7,-7.4998
-1.6,-6.9895
-1.5,-6.3859
-1.4,-5.677
-1.3,-4.8513
-1.2,-3.8996
-1.1,-2.816
-1,-1.6005
-0.9,-0.26165
-0.8,1.1811
-0.7,2.6948
-0.6,4.2316
-0.5,5.729
-0.4,7.1128
-0.3,8.3027
-0.2,9.2209
-0.1,9.8013
0,10
0.1,9.8013
0.2,9.2209
0.3,8.3027
0.4,7.1128
0.5,5.729
0.6,4.2316
0.7,2.6948
0.8,1.1811
0.9,-0.26165
1,-1.6005
1.1,-2.816
1.2,-3.8996
1.3,-4.8513
1.4,-5.677
1.5,-6.3859
1.6,-6.9895
1.7,-7.4998
1.8,-7.9288
1.9,-8.2878
2,-8.587
2.1,-8.8355
2.2,-9.0415
2.3,-9.2118
2.4,-9.3523
2.5,-9.4682
2.6,-9.5635
2.7,-9.6419
2.8,-9.7063
2.9,-9.7593
3,-9.8027
3.1,-9.8383
3.2,-9.8675
3.3,-9.8915
3.4,-9.9111
3.5,-9.9272
3.6,-9.9404
3.7,-9.9512
3.8,-9.96
3.9,-9.9672
4,-9.9732
4.1,-9.978
4.2,-9.982
4.3,-9.9853
4.4,-9.9879
4.5,-9.9901
4.6,-9.9919
4.7,-9.9934
4.8,-9.9946
4.9,-9.9956
5,-9.9964
5.1,-9.997
5.2,-9.9976
5.3,-9.998
5.4,-9.9984
5.5,-9.9987
5.6,-9.9989
5.7,-9.9991
5.8,-9.9993
5.9,-9.9994
6,-9.9995
6.1,-9.9996
6.2,-9.9997
6.3,-9.9997
6.4,-9.9998
6.5,-9.9998
6.6,-9.9999
6.7,-9.9999
6.8,-9.9999
6.9,-9.9999
7,-9.9999
7.1,-9.9999
7.2,-10
7.3,-10
7.4,-10
7.5,-10
7.6,-10
7.7,-10
7.8,-10
7.9,-10
8,-10
8.1,-10
8.2,-10
8.3,-10
8.4,-10
8.5,-10
8.6,-10
8.7,-10
8.8,-10
8.9,-10
9,-10
9.1,-10
9.2,-10
9.3,-10
9.4,-10
9.5,-10
9.6,-10
9.7,-10
9.8,-10
9.9,-10
10,-10

